Characterizing Supernova Progenitors via the Metallicities of their Host Galaxies, from Poor Dwarfs to Rich Spirals

We investigate how the different types of supernovae are relatively affected by the metallicity of their host galaxy. We match the SAI Supernova Catalog to the SDSS-DR4 catalog of star-forming galaxies with measured metallicities. These supernova host galaxies span a range of oxygen abundance from 12 + log(O/H) = 7.9 to 9.3 (~ 0.1 to 2.7 solar) and a range in absolute magnitude from MB = -15.2 to -22.2. To reduce the various observational biases, we select a subsample of well-characterized supernovae in the redshift range from 0.01 to 0.04, which leaves us with 58 SN II, 19 Ib/c, and 38 Ia. We find strong evidence that SN Ib/c are occurring in higher-metallicity host galaxies than SN II, while we see no effect for SN Ia relative to SN II. We note some extreme and interesting supernova-host pairs, including the metal-poor (~ 1/4 solar) host of the recent SN Ia 2007bk, where the supernova was found well outside of this dwarf galaxy. To extend the luminosity range of supernova hosts to even fainter galaxies, we also match all the historical supernovae with z < 0.3 to the SDSS-DR6 sky images, resulting in 1225 matches. This allows us to identify some even more extreme cases, such as the recent SN Ic 2007bg, where the likely host of this hypernova-like event has an absolute magnitude MB ~ -12, making it one of the least-luminous supernova hosts ever observed. This low-luminosity host is certain to be very metal poor (~ 1/20 solar), and therefore this supernova is an excellent candidate for association with an off-axis GRB. The two catalogs that we have constructed are available online and will be updated regularly. Finally, we discuss various implications of our findings for understanding supernova progenitors and their host galaxies.

==> table1.txt <==
# Table 1  
# 
# Columns: 
# (1)  SN Name
# (2)  SN Type from the SAI Catalog
# (3)  SN RA (J2000) in deg
# (4)  SN DEC (J2000) in deg
# (5)  Host Name
# (6)  Host RA (J2000) in deg
# (7)  Host DEC (J2000) in deg
# (8)  SN-Host separation in arcsec
# (9)  SN-Host separation in kpc 
# (10) Host redshift from SDSS-DR4
# (11) Host absolute B magnitude 
# (12) Host oxygen abundance from SDSS-DR4
#
#
#     (1)         (2)      (3)        (4)                            (5)        (6)        (7)     (8)    (9)       (10)       (11)   (12)
#
     1909A        II:   210.5129    54.4661                        NGC5457   210.8022    54.3489  738.5 -999.0    0.00082     -21.03  9.12 
     1920A        II:   128.8156    28.4754                        NGC2608   128.8222    28.4734   22.0    3.6    0.00727     -20.21  9.12 
     1936A        IIL   184.9830     5.3522                        NGC4273   184.9836     5.3433   32.2    6.0    0.00783     -20.57  9.14 
     1951H        II:   210.9804    54.3614                        NGC5457   210.8022    54.3489  376.6 -999.0    0.00082     -21.03  9.12 
     1961U        IIL   178.2366    44.1504                        NGC3938   178.2060    44.1207  132.9 -999.0    0.00263     -20.01  9.20 
     1963J         Ia   177.6596    55.3504                        NGC3913   177.6622    55.3539   13.6 -999.0    0.00318     -18.00  9.01 
     1963P         Ia    41.5088    -7.5807                        NGC1084    41.4996    -7.5785   33.9 -999.0    0.00436     -20.58  8.89 
     1964A      IIPec   170.2256    53.1945                        NGC3631   170.2620    53.1696  119.2 -999.0    0.00387     -21.00  9.20 
     1964L         Ib   178.2046    44.1293                        NGC3938   178.2060    44.1207   31.1 -999.0    0.00263     -20.01  9.20 
     1965L         II   170.2423    53.1851                        NGC3631   170.2620    53.1696   70.0 -999.0    0.00387     -21.00  9.20 
     1966B        IIL   191.9371     4.3256                        NGC4688   191.9438     4.3360   44.7 -999.0    0.00325     -17.64  8.77 
     1966E        II:   183.4414    13.4149                        NGC4189   183.4469    13.4248   40.5    6.8    0.00702     -20.20  9.14 
     1967C         Ia   162.1044    12.5453                        NGC3373   162.1163    12.5332   60.4 -999.0    0.00433     -19.67  9.02 
     1969C         Ia   175.3243    47.6925                        NGC3811   175.3193    47.6908   13.6    3.1    0.01057     -20.76  9.06 
     1970G        IIL   210.7535    54.2424                        NGC5457   210.8022    54.3489  396.7 -999.0    0.00082     -21.03  9.12 
     1971G         Ia   183.0500    13.2378                        NGC4165   183.0491    13.2465   31.6    4.8    0.00624     -18.33  8.94 
     1971I         Ia   198.9567    41.9875                        NGC5055   198.9553    42.0294  150.9 -999.0    0.00131     -21.20  9.06 
     1971K        II:   175.3082    47.6861                        NGC3811   175.3193    47.6908   31.7    7.3    0.01057     -20.76  9.06 
     1971S        II:    20.5505     0.9557                        NGC0493    20.5373     0.9455   60.2    8.5    0.00789     -20.65  8.83 
     1973R        IIP   170.0481    12.9987                        NGC3627   170.0624    12.9915   56.5 -999.0    0.00193     -21.17  9.16 
     1976B        Ib:   186.5508    13.1115                        NGC4402   186.5319    13.1133   66.6 -999.0    0.00079     -18.73  9.05 
     1978H         II   174.8486    56.2669                        NGC3780   174.8432    56.2706   17.2    3.2    0.00841     -20.97  9.16 
     1979B         Ia   177.6808    55.3592                        NGC3913   177.6622    55.3539   42.6 -999.0    0.00318     -18.00  9.01 
     1983W         Ia   170.1356    57.7820                        NGC3625   170.1305    57.7814   10.0    1.4    0.00647     -19.60  8.97 
     1985G        IIP   187.1683     9.2611                        NGC4451   187.1689     9.2588    8.6 -999.0    0.00258     -17.69  9.06 
     1985H         II   161.6339    63.2304                        NGC3359   161.6535    63.2242   38.9 -999.0    0.00339     -20.53  8.74 
     1987C        IIn   127.5056    52.6926                       UGC04438   127.4998    52.6972   20.9    6.2    0.01415     -20.47  9.24 
     1988C         Ia   114.4125    41.9499                       UGC03933   114.4047    41.9471   23.1    9.4    0.01970     -21.20  9.06 
     1988L         Ib   211.5913    50.7298                        NGC5480   211.5899    50.7251   17.1    2.4    0.00637     -19.91  9.18 
     1988M         II   187.9206     3.9231                       NGC4496B   187.9204     3.9263   11.6    3.9    0.01511     -19.71  9.16 
     1988Q         II   248.3362    34.8058        SDSSJ163320.66+344825.9   248.3361    34.8072    5.0    3.5    0.03511     -19.61  8.74 
     1988R         Ia   207.0593    54.7982                  MCG+09-23-009   207.0555    54.7973    8.6    4.5    0.02548     -20.48  8.97 
     1988Y         Ia    41.2288    -8.4079        SDSSJ024456.18-082411.9    41.2341    -8.4033   25.2   14.5    0.02948     -19.61  8.92 
     1989B         Ia   170.0581    13.0054                        NGC3627   170.0624    12.9915   52.3 -999.0    0.00193     -21.17  9.16 
     1989C        IIn   146.9395     2.6267                       UGC05249   146.9389     2.6270    2.6    0.4    0.00625     -19.10  8.72 
     1989U         II   148.2191    42.8622                       UGC05295   148.2265    42.8480   54.6   18.7    0.01603     -20.23  9.17 
     1990B         Ib   189.1410    11.2416                        NGC4568   189.1428    11.2389   11.7    2.1    0.00744     -21.66  9.24 
     1990E        IIP    39.8713    -8.1371                        NGC1035    39.8719    -8.1345    9.7 -999.0    0.00429     -19.23  9.02 
     1991C         II   173.1695     5.3421        SDSSJ113240.27+052035.9   173.1678     5.3433    7.5    4.4    0.02814     -18.05  8.73 
     1991G        IIP   181.3702    50.5366                        NGC4088   181.3925    50.5390   51.7 -999.0    0.00262     -20.28  9.11 
     1991J         II   198.1567    12.5843                        NGC5020   198.1661    12.5998   64.8   15.9    0.01097     -20.64  9.16 
     1991L       Ib/c   250.3127    39.2924                  MCG+07-34-134   250.3130    39.2901    8.4    5.1    0.03054     -19.86  8.97 
     1991T     IaPec:   188.5425     2.6657                        NGC4527   188.5352     2.6538   50.4    6.7    0.00529     -21.53  9.12 
    1991aj         Ia   247.4371    41.7786                  MCG+07-34-084   247.4361    41.7782    2.9    1.8    0.03139     -18.61  8.88 
     1992B         Ia   169.0415    55.4919        SDSSJ111608.45+552925.1   169.0352    55.4903   13.9   15.7    0.05760     -20.30  9.10 
    1992bt        IIP   174.8323    56.2711                        NGC3780   174.8432    56.2706   21.7    4.0    0.00841     -20.97  9.16 
     1993E         II   145.9340    49.2989        SDSSJ094345.02+491748.1   145.9376    49.2967   11.6    6.0    0.02510     -18.41  8.77 
     1993I         Ia   188.6779     9.0022                  MCG+02-32-144   188.6815     9.0047   15.6   13.6    0.04295     -21.13  9.14 
     1993N      IIPec   157.4431    13.0208                       UGC05695   157.4449    13.0182   11.3    2.5    0.00979     -19.00  8.96 
     1994J         Ia   150.4032    54.5824        SDSSJ100136.65+543458.8   150.4027    54.5830    2.4    2.7    0.05632     -20.12  9.02 
     1994N         II   157.4455    13.0209                       UGC05695   157.4449    13.0182   10.0    2.3    0.00979     -19.00  8.96 
     1994P         II   179.8378    52.7164                       UGC06983   179.7897    52.7076  109.6 -999.0    0.00361     -18.37  8.73 
     1994Q         Ia   252.4631    40.4322        SDSSJ164951.17+402600.2   252.4632    40.4334    4.3    2.6    0.02946     -19.70  8.98 
    1994ak        IIn   138.5061    40.1060                        NGC2782   138.5213    40.1137   50.1    9.5    0.00853     -20.90  8.94 
     1995I         II   200.2494     3.5989        SDSSJ132059.90+033550.6   200.2496     3.5974    5.6    8.2    0.07565     -19.92  8.76 
     1995J         II   188.1598    63.8859                       UGC07700   188.1411    63.8777   41.8    8.8    0.00989     -19.00  8.63 
     1995R         Ia   208.3858    -1.1917                       UGC08801   208.3832    -1.1945   13.8    6.9    0.02374     -21.28  9.06 
     1995T         Ia   336.8017    -9.4957        SDSSJ222712.65-092942.0   336.8027    -9.4950    4.3    4.6    0.05640     -20.28  8.95 
     1995V         II    41.6115    -0.4988                        NGC1087    41.6057    -0.4993   21.3    1.9    0.00507     -20.58  9.10 
    1995ah         II     4.7955    15.1073        SDSSJ001911.01+150622.7     4.7958    15.1062    4.0    1.1    0.01456     -16.67  8.27 
    1996ak         II   198.0184    46.1940                        NGC5021   198.0261    46.1961   20.7   12.2    0.02864     -21.86  8.85 
    1996an        IIP    41.5035    -7.5723                        NGC1084    41.4996    -7.5785   26.1 -999.0    0.00436     -20.58  8.89 
    1996aq         Ic   215.5947    -0.3900                        NGC5584   215.5990    -0.3877   17.5    2.3    0.00553     -19.83  9.03 
    1996bg         II    13.2182    -0.0753        SDSSJ005252.42-000427.8    13.2184    -0.0744    3.3    6.8    0.11571     -21.89  9.06 
    1996bu      IIPec   170.2471    53.2023                        NGC3631   170.2620    53.1696  122.2 -999.0    0.00387     -21.00  9.20 
     1997X       Ib/c   192.0596    -3.3331                        NGC4691   192.0568    -3.3327   10.1 -999.0    0.00372     -19.58  9.06 
    1997bo         II   184.9694     7.7305        SDSSJ121952.54+074352.3   184.9689     7.7312    3.2    0.9    0.01257     -16.91  7.94 
    1997bs        IIn   170.0594    12.9721                        NGC3627   170.0624    12.9915   70.7 -999.0    0.00193     -21.17  9.16 
    1997bz         Ia   170.6061     1.1893        SDSSJ112225.46+011122.2   170.6061     1.1895    0.7    0.4    0.02980     -18.48  8.94 
    1997cs      IIPec   228.4158     2.8957        SDSSJ151338.52+025342.4   228.4105     2.8951   19.0   14.2    0.03690     -19.95  8.88 
    1997ef      IcPec   119.2618    49.5612                       UGC04107   119.2578    49.5674   24.3    6.0    0.01168     -20.13  9.14 
    1997ei         Ic   178.7499    58.4907                        NGC3963   178.7446    58.4936   14.6    3.3    0.01063     -21.07  9.19 
     1998S        IIn   176.5257    47.4821                        NGC3877   176.5325    47.4948   48.6 -999.0    0.00303     -20.37  9.18 
    1998ab      IaPec   192.1968    41.9245                        NGC4704   192.1934    41.9213   14.9    8.4    0.02725     -21.05  9.16 
    1998aq         Ia   179.1075    55.1282                        NGC3982   179.1172    55.1252   22.6 -999.0    0.00395     -19.83  9.13 
    1998bv      IIPec   159.6058    47.7092                    HS1035+4758   159.6072    47.7102    5.0    0.6    0.00526     -15.25  8.11 
    1998dk         Ia     3.6340    -0.7364                       UGC00139     3.6327    -0.7376    6.5    1.6    0.01319     -20.19  9.09 
    1998dl         II    41.5061    -7.5736                        NGC1084    41.4996    -7.5785   29.0 -999.0    0.00436     -20.58  8.89 
    1999ab         II   156.2527    53.8769        SDSSJ102500.07+535230.0   156.2503    53.8750    8.6    5.6    0.03215     -19.72  8.65 
    1999ap         II   127.4477     4.6274        SDSSJ082947.33+043735.8   127.4472     4.6266    3.4    2.7    0.03901     -19.03  8.41 
    1999ay        II:   221.1827    58.9284        SDSSJ144444.23+585544.4   221.1843    58.9290    3.6    3.1    0.04379     -18.56  8.69 
    1999bg        II:   181.0304    62.5003                         IC0758   181.0491    62.5053   35.8 -999.0    0.00426     -18.13  8.81 
    1999br      IIPec   195.1742     2.4961                        NGC4900   195.1636     2.5007   41.5 -999.0    0.00322     -19.04  9.18 
    1999bw        Ib:   154.9450    45.5264                        NGC3198   154.9789    45.5498  120.0 -999.0    0.00222     -20.48  9.10 
    1999cb         Ia   246.4517    40.3423        SDSSJ162549.27+402042.7   246.4553    40.3452   14.3    8.3    0.02904     -20.45  8.85 
    1999ce         Ia   172.2149    57.1344        SDSSJ112851.62+570803.1   172.2151    57.1342    1.0    1.5    0.07748     -20.07  8.84 
    1999eh         Ib   137.3859    33.1213                        NGC2770   137.3905    33.1235   16.1    2.4    0.00645     -20.73  9.00 
    1999gb        IIn   122.5571    33.9583                        NGC2532   122.5633    33.9566   19.4    7.1    0.01751     -21.77  9.13 
    1999gk         II   190.9663    -0.5487                        NGC4653   190.9621    -0.5612   47.4    9.6    0.00875     -20.29  9.04 
     2000I         II   145.1731    11.8857                        NGC2958   145.1735    11.8884    9.8    4.5    0.02175     -21.54  9.18 
     2000L         II   153.7576    65.1343                       UGC05520   153.7517    65.1399   22.0    5.1    0.01101     -19.83  8.94 
    2000cv         Ia   183.9259    61.8900        SDSSJ121540.80+615323.6   183.9200    61.8899   10.0    4.2    0.02026     -19.68  9.19 
    2000db         II   178.4156    47.8629                        NGC3949   178.4224    47.8588   22.2 -999.0    0.00285     -19.93  8.77 
    2000de         Ib   186.3007    54.5081                        NGC4384   186.2976    54.5061    9.7    1.8    0.00833     -19.66  8.89 
    2000dq         II    32.0874     1.1836        SDSSJ020820.18+011103.5    32.0841     1.1843   12.2   10.0    0.04232     -21.14  9.27 
     2001D         II   176.2124    -1.6051                         IC0728   176.2103    -1.6013   15.6    9.3    0.02840     -21.65  9.20 
     2001K         II   168.4838    12.3017                         IC0677   168.4854    12.3011    5.9    1.5    0.01080     -20.55  9.08 
     2001W         II   250.3129    39.2957                  MCG+07-34-134   250.3130    39.2901   20.1   12.3    0.03054     -19.86  8.97 
    2001ad        IIb   261.0101    58.9978                        NGC6373   261.0338    58.9951   45.0   10.0    0.01103     -19.23  8.83 
    2001ae         II   200.6090    -2.4236                         IC4229   200.6089    -2.4183   19.1    9.4    0.02320     -20.93  9.19 
    2001ag         II   143.6292    46.4607                  MCG+08-18-009   143.6315    46.4616    6.5    3.5    0.02649     -19.82  9.10 
    2001ai         Ic   205.4140    55.6681                        NGC5278   205.4151    55.6707    9.5    5.1    0.02597     -21.02  9.10 
    2001bg         Ia   128.8286    28.4683                        NGC2608   128.8222    28.4734   27.3    4.5    0.00727     -20.21  9.12 
    2001bp         Ia   240.5385    36.7189        SDSSJ160208.90+364313.8   240.5371    36.7205    7.1   12.6    0.09484     -20.53  9.10 
    2001dr         II   195.6629    50.4443                        NGC4932   195.6571    50.4384   25.0   12.2    0.02350     -21.04  8.77 
    2001dy         II   256.2476    23.1684        SDSSJ170459.90+231008.8   256.2496    23.1691    7.2    4.3    0.03007     -20.21  9.17 
    2001em       Ib/c   325.5986    12.4975                        NGC7112   325.5952    12.4983   12.3    4.6    0.01951     -20.63  9.16 
    2001er         Ia   148.3361    42.8458                       UGC05301   148.3371    42.8444    5.8    2.0    0.01615     -19.81  8.70 
    2001fb         II     2.5256    -0.4384        SDSSJ001006.62-002609.6     2.5276    -0.4360   11.2    6.9    0.03215     -20.37  8.81 
    2001fg         Ia   318.1885    -0.8767        SDSSJ211245.45-005232.3   318.1894    -0.8756    5.1    3.1    0.03164     -18.27  8.75 
    2001im        IIb    31.0700     0.6531        SDSSJ020416.94+003909.7    31.0706     0.6527    2.5    3.5    0.07501     -20.05  8.85 
    2001km         Ia   137.9099    -0.7150        SDSSJ091138.38-004254.0   137.9099    -0.7150    0.1    0.1    0.07022     -19.73  8.95 
    2001kt         Ia   244.3058    48.4744        SDSSJ161713.39+482827.8   244.3058    48.4744    0.2    0.3    0.10373     -20.50  9.15 
     2002I         Ia   200.6118    -2.4178                         IC4229   200.6089    -2.4183   10.7    5.2    0.02320     -20.93  9.19 
    2002ao        Ic:   217.3989    -0.0155                       UGC09299   217.3942    -0.0183   19.8    2.4    0.00517     -18.31  8.57 
    2002at        II:   173.0915     0.8024                        NGC3720   173.0900     0.8040    7.7    3.3    0.01997     -21.09  9.20 
    2002ca         II   203.1313     1.8450                       UGC08521   203.1282     1.8477   14.7    3.6    0.01090     -19.50  9.06 
    2002cb        IIn   196.0998    47.5981                  MCG+08-24-034   196.0958    47.5963   11.7    7.1    0.02956     -20.32  9.07 
    2002ce         II   128.3421    29.5336                       NGC2604A   128.3464    29.5388   23.1    3.7    0.00694     -19.04  8.98 
    2002cg         Ic   247.2520    41.2834                       UGC10415   247.2517    41.2843    3.2    2.0    0.03189     -21.58  9.29 
    2002ck         Ia   236.7531    -0.9904                       UGC10030   236.7518    -0.9849   20.4   12.4    0.02975     -21.41  9.23 
    2002ea        IIn    32.1045    14.3480                        NGC0820    32.1041    14.3496    5.9    1.7    0.01477     -21.19  9.15 
    2002ew         II   313.6271    -0.1406        SDSSJ205430.46-000820.8   313.6269    -0.1391    5.3    3.1    0.02992     -19.28  8.74 
    2002fs         Ia   343.5037    14.6568        SDSSJ225400.65+143924.5   343.5027    14.6568    3.4    2.5    0.03828     -18.41  8.56 
    2002gb         Ia   340.8388    -0.1147        SDSSJ224321.26-000654.7   340.8386    -0.1152    1.9    2.6    0.07392     -18.62  8.61 
    2002gf         Ia   313.8245    -0.0726        SDSSJ205518.46-000424.4   313.8269    -0.0735    9.2   14.7    0.08622     -21.05  9.14 
    2002gr         Ia    36.8051     0.8994        SDSSJ022713.44+005356.0    36.8060     0.8989    3.7    6.3    0.09102     -19.19  8.72 
    2002ha         Ia   311.8274     0.3127                        NGC6962   311.8295     0.3208   30.2    8.3    0.01447     -21.58  8.94 
    2002hg         II   159.2942    12.6536                        NGC3306   159.2926    12.6526    6.8    1.5    0.00994     -19.91  8.86 
    2002hn         Ic   122.5623    33.9554                        NGC2532   122.5633    33.9566    5.3    2.0    0.01751     -21.77  9.13 
    2002ii         Ia   330.4684    -1.1734        SDSSJ220152.75-011018.8   330.4698    -1.1719    7.2   13.2    0.10059     -21.30  9.16 
    2002in         II   326.0724    -0.2421        SDSSJ214417.38-001431.5   326.0723    -0.2420    0.5    0.7    0.07553     -18.01  8.38 
    2002iq         II   338.0294     0.9156        SDSSJ223207.06+005456.0   338.0291     0.9153    1.5    1.6    0.05575     -18.44  8.29 
    2002jo         Ia   219.5684    40.4539                        NGC5708   219.5679    40.4567   10.2    2.0    0.00904     -20.33  9.00 
    2002ln        II:   249.8539    41.7914        SDSSJ163925.01+414737.0   249.8542    41.7936    8.0   20.0    0.14199     -21.01  9.09 
     2003I         Ib   141.8728     3.9293                         IC2481   141.8700     3.9296   10.2    3.9    0.01778     -20.59  9.06 
     2003L         Ic   165.8014    11.0772                        NGC3506   165.8040    11.0768    9.4    4.2    0.02119     -21.93  9.12 
     2003S         Ia   205.3312    55.6768        SDSSJ134119.63+554040.1   205.3318    55.6778    3.8    3.0    0.03982     -20.63  8.94 
    2003ci         II   167.5993     4.8266                       UGC06212   167.6023     4.8300   16.2   10.3    0.03034     -21.69  9.18 
    2003cn         II   196.9044    -0.9472                         IC0849   196.9112    -0.9424   30.0   11.7    0.01808     -20.56  9.11 
    2003da         II   140.9482    42.1802                       UGC04992   140.9490    42.1834   11.8    3.5    0.01385     -19.88  8.87 
    2003dg     Ib/cPe   179.3832    -1.2538                       UGC06934   179.3827    -1.2529    3.6    1.5    0.01840     -20.73  8.98 
    2003ds         Ic   154.7431    46.4543                  MCG+08-19-017   154.7416    46.4541    3.9    2.4    0.02993     -19.76  8.95 
    2003dt         Ia   311.8232     0.3119                        NGC6962   311.8295     0.3208   39.3   10.8    0.01447     -21.58  8.94 
    2003du         Ia   218.6492    59.3344                       UGC09391   218.6544    59.3379   15.9    2.2    0.00635     -17.83  8.65 
    2003eh         Ia   167.1014     3.4964                  MCG+01-29-003   167.0998     3.4980    8.2    4.4    0.02539     -21.36  9.18 
    2003ej         II   189.7962     0.7251                       UGC07820   189.7975     0.7175   27.8   10.2    0.01697     -20.34  9.01 
    2003ez         Ia   190.7995    -2.5011        SDSSJ124312.22-023003.2   190.8009    -2.5009    5.3    5.1    0.04800     -21.04  9.19 
    2003ke        IIn   146.4707    34.6837                  MCG+06-22-009   146.4677    34.6856   11.1    4.8    0.02043     -20.90  9.10 
    2003la         II   157.5842    61.2635                  MCG+10-15-089   157.5871    61.2637    5.1    3.2    0.03071     -20.39  9.12 
    2003ld         II     3.9660    16.0893                       UGC00148     3.9637    16.0898    8.2    2.1    0.01386     -19.56  8.78 
     2004C         Ic   171.8738    56.8801                        NGC3683   171.8827    56.8770   20.6    2.7    0.00570     -20.04  9.06 
     2004F     IInPec    49.4742    -7.2953                        NGC1285    49.4726    -7.2978   10.7    3.7    0.01752     -21.49  9.24 
     2004G         II   218.3392     4.4471                        NGC5668   218.3514     4.4505   45.6    5.7    0.00527     -19.94  8.72 
     2004I         II    40.8801     0.3085                        NGC1072    40.8804     0.3068    6.3    3.2    0.02600     -21.75  9.06 
    2004ak         II   127.4482    48.7730                       UGC04436   127.4578    48.7800   33.9   16.8    0.02402     -20.82  9.11 
    2004aq         II   179.6135    10.0179                        NGC4012   179.6147    10.0215   13.5    4.2    0.01388     -20.50  8.97 
    2004at         Ia   164.6883    59.4867                  MCG+10-16-037   164.6954    59.4868   13.0    5.9    0.02203     -19.00  8.68 
    2004bk         Ia   204.3697     4.1031                        NGC5246   204.3724     4.1044   10.8    5.3    0.02306     -20.73  9.20 
    2004bl         Ia   183.8003    -3.4384                  MCG+00-31-042   183.7981    -3.4412   12.8    4.9    0.01739     -20.66  8.60 
    2004bn         II   163.1294     7.2281                        NGC3441   163.1297     7.2249   11.6    5.4    0.02173     -21.61  9.18 
    2004cc         Ic   189.1433    11.2424                        NGC4568   189.1428    11.2389   12.9    2.3    0.00744     -21.66  9.24 
    2004cj         Ia   155.7088    11.7030        SDSSJ102250.11+114210.8   155.7088    11.7030    0.1    0.2    0.10191     -20.86  9.16 
    2004cm         II   211.8540    55.1031                        NGC5486   211.8540    55.1031    0.1 -999.0    0.00453     -18.27  8.41 
    2004dt         Ia    30.5532    -0.0976                        NGC0799    30.5514    -0.1006   12.6    4.7    0.01944     -20.74  9.08 
    2004eb         II   262.1012    57.5460                        NGC6387   262.0993    57.5454    4.4    2.5    0.02853     -20.58  8.82 
    2004el         II   224.9659    54.6183                  MCG+09-25-004   224.9703    54.6190    9.6    5.1    0.02627     -19.77  8.93 
    2004ey         Ia   327.2825     0.4442                       UGC11816   327.2804     0.4473   13.5    4.0    0.01583     -19.96  9.10 
    2004fc         II    27.7660    -9.7019                        NGC0701    27.7672    -9.7020    4.1    0.5    0.00622     -19.79  9.01 
    2004hw         Ia   357.8223     1.2276        SDSSJ235117.28+011339.7   357.8220     1.2277    1.1    1.2    0.05993     -17.53  8.23 
    2004hy         II   316.5177     1.2158        SDSSJ210604.63+011258.0   316.5193     1.2161    5.8    6.4    0.05806     -19.26  8.69 
    2004ia         Ia    34.5096    -0.5590        SDSSJ021802.06-003334.9    34.5086    -0.5597    4.3   10.9    0.14370     -21.77  9.06 
    2004ib         Ic    40.2350    -0.1801        SDSSJ024056.35-001045.1    40.2348    -0.1792    3.3    3.5    0.05621     -19.33  8.50 
    2004ie         Ia   330.4441     1.2367        SDSSJ220147.09+011412.8   330.4462     1.2369    7.7    7.5    0.05133     -19.13  8.86 
    2004ig         Ia     1.4658    -0.9959        SDSSJ000551.98-005946.7     1.4666    -0.9963    3.3   10.1    0.18300     -20.93  9.11 
     2005H         II    32.4105   -10.1454                        NGC0838    32.4105   -10.1463    3.1    0.8    0.01284     -20.27  9.12 
     2005J         II   179.6189    10.0192                        NGC4012   179.6147    10.0215   17.1    5.2    0.01388     -20.50  8.97 
     2005O         Ib   160.5763    -0.3781                        NGC3340   160.5750    -0.3769    6.7    2.6    0.01814     -21.25  9.12 
     2005Y         II    24.4054     0.0416                       UGC01159    24.4047     0.0402    5.6    1.8    0.01640     -19.19  8.84 
    2005ab         II   190.2716    50.3823                        NGC4617   190.2744    50.3934   40.6   12.9    0.01490     -21.47  9.11 
    2005ad         II    37.1227    -1.1389                        NGC0941    37.1162    -1.1515   51.1    4.8    0.00534     -19.06  8.75 
    2005ay         II   178.2003    44.1051                        NGC3938   178.2060    44.1207   58.2 -999.0    0.00263     -20.01  9.20 
    2005bb         II   194.2995    -1.7048                       UGC08067   194.3005    -1.7067    7.7    1.6    0.00913     -19.44  8.88 
    2005bc         Ia   219.3127    38.4564                        NGC5698   219.3112    38.4543    8.7    2.3    0.01210     -20.60  9.31 
    2005bk         Ic   240.5710    42.9154                  MCG+07-33-027   240.5693    42.9169    7.1    3.5    0.02445     -20.64  9.09 
    2005ci         II   218.6870    48.6722                        NGC5682   218.6873    48.6703    6.8    1.1    0.00759     -18.75  8.69 
    2005cr         Ia   185.5717    12.3970        SDSSJ122216.99+122348.8   185.5708    12.3969    3.2    1.5    0.02139     -18.62  8.90 
    2005dp         II   216.9026    41.2542                        NGC5630   216.9025    41.2578   13.1    2.5    0.00891     -20.37  8.74 
    2005eh        Ia:   327.4350     0.6576        SDSSJ214944.35+003924.8   327.4348     0.6569    2.7    5.9    0.12488     -20.05  8.79 
    2005em       IIb:    48.4488    -0.2436        SDSSJ031347.86-001435.9    48.4494    -0.2433    2.5    1.2    0.02517     -16.04  8.27 
    2005en         II   119.8026    32.9166                       UGC04132   119.8044    32.9147    8.8    3.2    0.01730     -22.21  9.23 
    2005eo         Ic   119.8083    32.9218                       UGC04132   119.8044    32.9147   28.0   10.2    0.01730     -22.21  9.23 
    2005gp         Ia    55.4970    -0.7827        SDSSJ034159.35-004658.4    55.4973    -0.7829    1.2    2.8    0.12660     -19.63  9.00 
    2005hk      IaPec     6.9620    -1.1979                       UGC00272     6.9572    -1.2000   18.7    4.5    0.01301     -19.47  8.70 
    2005hl         Ib   313.8325     0.5430        SDSSJ205519.27+003226.2   313.8303     0.5406   11.6    5.2    0.02319     -20.52  9.18 
    2005ho         Ia    14.8504     0.0026        SDSSJ005924.12+000009.7    14.8505     0.0027    0.4    0.5    0.06283     -19.57  8.69 
    2005if         Ia    52.5536    -0.9746        SDSSJ033012.89-005828.2    52.5537    -0.9745    0.4    0.5    0.06706     -19.89  9.01 
    2005ij         Ia    46.0886    -1.0629        SDSSJ030421.26-010347.2    46.0886    -1.0631    0.6    1.2    0.12446     -21.17  8.87 
    2005ip         II   143.0267     8.4457                        NGC2906   143.0259     8.4418   14.3    2.3    0.00678     -20.29  9.13 
    2005ir         Ia    19.1824     0.7946        SDSSJ011643.87+004737.0    19.1828     0.7936    3.8    5.4    0.07635     -20.26  9.09 
    2005kb         II    12.7112     0.8536        SDSSJ005051.62+005104.3    12.7151     0.8512   16.6    4.8    0.01526     -18.76  8.38 
    2005ks       Ib/c   324.4857    -0.0325        SDSSJ213756.52-000157.7   324.4855    -0.0327    1.0    1.8    0.09866     -19.58  8.91 
    2005ku         Ia   344.9275    -0.0137        SDSSJ225942.67-000049.0   344.9278    -0.0136    1.0    0.9    0.04541     -20.07  8.88 
    2005lj         Ia    29.4293    -0.1794        SDSSJ015743.10-001045.8    29.4296    -0.1794    1.1    1.6    0.07774     -19.78  8.88 
    2005lm         Ia     3.7705     0.3551        SDSSJ001504.87+002118.4     3.7703     0.3551    0.6    0.9    0.08466     -18.41  8.70 
    2005mb         II   196.4686    41.7164                        NGC4963   196.4665    41.7219   20.6   10.2    0.02384     -21.19  9.25 
    2005mf         Ic   137.1764    44.8143                       UGC04798   137.1776    44.8107   13.2    7.3    0.02675     -20.45  9.05 
    2005mn         Ib    57.3268    -0.6921        SDSSJ034918.34-004129.4    57.3264    -0.6915    2.5    2.3    0.04737     -20.17  8.73 
    2005ms         Ia   132.3098    36.1300                       UGC04614   132.3183    36.1198   44.3   23.2    0.02523     -20.93  9.06 
     2006E         Ia   208.3688     5.2062                        NGC5338   208.3607     5.2078   29.8 -999.0    0.00270     -16.76  8.94 
    2006am        IIn   216.9052    41.2598                        NGC5630   216.9025    41.2578   10.3    2.0    0.00891     -20.37  8.74 
    2006ar         Ia   159.3781    65.0161        SDSSJ103731.99+650105.9   159.3833    65.0183   11.1    5.1    0.02249     -20.33  9.09 
    2006ck         Ic   197.4184    -1.0492                       UGC08238   197.4212    -1.0483   10.6    5.4    0.02443     -20.91  8.99 
    2006ct         Ia   182.4876    47.0955        SDSSJ120956.71+470545.6   182.4863    47.0960    3.7    2.4    0.03145     -19.57  8.71 
    2006db        IIn   178.9112    44.3837        SDSSJ115538.31+442301.8   178.9096    44.3838    4.2    2.0    0.02308     -17.54  8.33 
    2006ed         II   225.9610    42.1135                       UGC09684   225.9603    42.1154    7.2    2.5    0.01687     -20.21  9.02 
    2006fe         Ia   313.0382    -0.5111        SDSSJ205209.10-003039.2   313.0379    -0.5109    1.2    1.6    0.07049     -20.48  9.10 
    2006fi         Ia   334.9594     0.0244        SDSSJ221950.56+000125.2   334.9607     0.0237    5.2   19.2    0.23062     -21.98  8.96 
    2006fo         Ic    38.1620     0.6175                       UGC02019    38.1637     0.6173    6.0    2.4    0.02074     -20.41  9.02 
    2006fq        IIP     5.0034    -0.6250        SDSSJ002000.77-003731.4     5.0032    -0.6254    1.7    2.1    0.06790     -20.10  8.95 
    2006fs         Ia   317.4958     0.4088        SDSSJ210958.97+002431.0   317.4957     0.4086    0.8    1.4    0.09914     -21.29  8.95 
    2006fu        Ia:   357.7850    -0.7464        SDSSJ235108.38-004447.8   357.7849    -0.7466    1.0    3.3    0.19852     -20.50  8.87 
    2006fy         Ia   351.6675    -0.8403        SDSSJ232640.14-005026.2   351.6673    -0.8406    1.4    2.1    0.08265     -19.90  8.72 
    2006gb         Ia   359.8188    -1.2504        SDSSJ235916.46-011502.5   359.8186    -1.2507    1.3    5.4    0.26607     -21.58  9.13 
    2006gl         Ia    16.4588     0.1448        SDSSJ010549.99+000843.4    16.4583     0.1454    2.8   11.3    0.26535     -20.78  9.02 
    2006gx         Ia    42.0587    -0.3470        SDSSJ024814.09-002048.5    42.0587    -0.3468    0.8    2.5    0.18063     -19.77  8.84 
    2006ha         Ia   344.6429    15.1738                         IC1461   344.6429    15.1728    3.7    2.2    0.03084     -20.76  9.20 
    2006iq         Ia   324.8906    10.4849        SDSSJ213933.98+102900.6   324.8916    10.4835    6.0    8.8    0.07885     -20.83  9.23 
    2006iv        IIb   177.0515    54.9874                       UGC06774   177.0472    54.9918   18.1    3.2    0.00810     -18.82  8.53 
    2006iw         II   350.3312     0.2597        SDSSJ232119.13+001532.8   350.3297     0.2591    5.8    3.4    0.03078     -18.73  8.86 
    2006ix         II   359.8085    -0.3110        SDSSJ235913.99-001839.2   359.8083    -0.3109    0.7    1.0    0.07565     -19.51  8.70 
    2006jc     Ib/cPe   139.3367    41.9091                       UGC04904   139.3405    41.9110   12.2    1.6    0.00555     -15.98  8.48 
    2006ju        Ia:   351.1625    -0.7183        SDSSJ232438.93-004304.4   351.1622    -0.7179    2.0    5.1    0.14864     -21.54  9.15 
    2006kh         II    27.2994    -0.6052        SDSSJ014911.88-003618.4    27.2995    -0.6051    0.7    0.8    0.05964     -18.18  9.03 
    2006kn         II   314.5217     0.9005        SDSSJ205805.21+005402.2   314.5217     0.9006    0.5    1.1    0.12020     -20.10  8.43 
    2006kq         Ia   318.9024    -0.3214        SDSSJ211536.50-001918.1   318.9021    -0.3217    1.5    5.0    0.19827     -21.36  9.06 
    2006lb         Ia    49.8675    -0.3180        SDSSJ031928.18-001904.8    49.8674    -0.3180    0.2    0.7    0.18191     -20.30  8.98 
    2006nd         Ia   341.2461    -1.0066         2MASXJ22445879-0100229   341.2451    -1.0064    3.6    8.2    0.12876     -21.08  9.08 
    2006ns         II   323.3843     0.7848        SDSSJ213332.23+004705.3   323.3843     0.7848    0.2    0.5    0.11991     -20.53  8.63 
    2006oa         Ia   320.9289    -0.8435        SDSSJ212342.96-005035.2   320.9290    -0.8431    1.4    1.6    0.06256     -17.95  8.45 
    2006pc         II    26.0441    -0.1559        SDSSJ014411.09-000916.1    26.0462    -0.1545    9.2    9.7    0.05532     -19.17  8.72 
    2006pt         Ia    36.8174    -0.3935        SDSSJ022716.08-002335.5    36.8170    -0.3932    1.7    7.4    0.29883     -20.90  9.07 
    2006qk        Ic:   336.3849     0.1542        SDSSJ222532.38+000914.8   336.3849     0.1541    0.3    0.4    0.05831     -17.89  8.95 
    2006rz         Ia    56.5282     0.3897        SDSSJ034606.86+002325.1    56.5286     0.3903    2.4    1.4    0.03089     -18.35  8.55 
    2006ss        IIb   215.1144    35.1952                        NGC5579   215.1104    35.1888   25.9    6.7    0.01200     -19.62  8.95 
    2006te         Ia   122.9291    41.5547        SDSSJ081143.49+413318.0   122.9312    41.5550    5.7    3.7    0.03155     -20.43  9.10 
     2007F         Ia   195.8128    50.6188                       UGC08162   195.8171    50.6208   12.1    5.9    0.02362     -20.07  9.05 
     2007I         Ic   179.8048    -1.6053        SDSSJ115913.13-013616.2   179.8047    -1.6045    2.7    1.3    0.02156     -16.73  8.34 
     2007S         Ia   150.1302     4.4073                       UGC05378   150.1333     4.4071   11.0    3.4    0.01385     -20.05  9.07 
    2007aa         II   180.1154    -1.0810                        NGC4030   180.0984    -1.1001   91.9 -999.0    0.00495     -20.76  9.24 
    2007af         Ia   215.5876    -0.3938                        NGC5584   215.5990    -0.3877   46.4    6.1    0.00553     -19.83  9.03 
    2007av         II   158.6798    11.1938                        NGC3279   158.6783    11.1974   13.8 -999.0    0.00464     -19.35  9.02 
    2007be       IIP:   189.5277    -0.0309                       UGC07800   189.5223    -0.0270   24.1    6.7    0.01251     -19.76  9.05 
    2007bk         Ia   232.1899    58.8702        SDSSJ152845.00+585200.1   232.1875    58.8667   13.4    8.7    0.03214     -18.17  8.27 

